Posterior Variance Analysis of Gaussian Processes with Application to Average Learning Curves

The posterior variance of Gaussian processes is a valuable measure of the learning error which is exploited in various applications such as safe reinforcement learning and control design. However, suitable analysis of the posterior variance which captures its behavior for finite and infinite number of training data is missing. This paper derives a novel bound for the posterior variance function which requires only local information because it depends only on the number of training samples in the proximity of a considered test point. Furthermore, we prove sufficient conditions which ensure the convergence of the posterior variance to zero. Finally, we demonstrate that the extension of our bound to an average learning bound outperforms existing approaches.

==> alcexponential.txt <==
idx y_exact y_bound y_ov y_uc y_lc y_S yE1 yE2 
1.0000000000 0.7633819659 0.7570883157 0.2239662511 1.0623471506 0.9600554888 0.2816191064 0.7570883157 0.7570883157 
1.0000000000 0.7524868045 0.7570883157 0.2239662511 1.0623471506 0.9600554888 0.2816191064 0.7570883157 0.7570883157 
2.0000000000 0.5976305870 0.6232795964 0.1550682688 0.7542492376 0.5823692508 0.2197162691 0.6232795964 0.6107110468 
3.0000000000 0.5140188711 0.5336188158 0.1252265532 0.5768533995 0.3999934948 0.1862735300 0.5336188158 0.5115235939 
4.0000000000 0.4288440928 0.4687058673 0.1076864115 0.4639297888 0.3026379824 0.1645637615 0.4687058673 0.4399384378 
5.0000000000 0.3768436409 0.4193259307 0.0958339966 0.3866936928 0.2442158872 0.1490188240 0.4193259307 0.3859702919 
7.0000000000 0.3053480443 0.3489293076 0.0804396007 0.2891817777 0.1786508653 0.1277825874 0.3489293076 0.3103341390 
10.0000000000 0.2458112475 0.2823860153 0.0668715172 0.2099804375 0.1306450755 0.1081096176 0.2823860153 0.2409836120 
14.0000000000 0.1802379214 0.2289952260 0.0562201145 0.1548775170 0.0990024926 0.0920641369 0.2289952260 0.1874749184 
19.0000000000 0.1359538256 0.1888274916 0.0480571652 0.1179228394 0.0780486550 0.0794273001 0.1888274916 0.1488293888 
27.0000000000 0.1068398732 0.1518552237 0.0401441608 0.0869388962 0.0602295483 0.0669114272 0.1518552237 0.1147164192 
37.0000000000 0.0842032825 0.1261332466 0.0341800672 0.0668403840 0.0482899054 0.0573149323 0.1261332466 0.0918974411 
52.0000000000 0.0656588431 0.1049102275 0.0287422041 0.0509344064 0.0384347321 0.0484501988 0.1049102275 0.0736438936 
72.0000000000 0.0524500175 0.0897258783 0.0243625529 0.0397479738 0.0311646883 0.0412353365 0.0897258783 0.0608652501 
100.0000000000 0.0413516953 0.0783273242 0.0206242872 0.0312938394 0.0254020444 0.0350269114 0.0783273242 0.0513694531 
139.0000000000 0.0326754086 0.0699176501 0.0174570199 0.0248790810 0.0208221631 0.0297324922 0.0699176501 0.0443565839 
193.0000000000 0.0263010635 0.0637863986 0.0147873255 0.0199766362 0.0171675527 0.0252465511 0.0637863986 0.0391861832 
268.0000000000 0.0214373518 0.0593182485 0.0125273948 0.0161685313 0.0142152084 0.0214332391 0.0593182485 0.0353447738 
373.0000000000 0.0176311826 0.0500118847 0.0106018022 0.0131588864 0.0117983942 0.0181730273 0.0560543551 0.0324679509 
518.0000000000 0.0145989134 0.0429458517 0.0089828264 0.0107881918 0.0098346784 0.0154243629 0.0537083231 0.0303422240 
720.0000000000 0.0120503462 0.0365882179 0.0076079864 0.0088847773 0.0082147927 0.0130849222 0.0520078559 0.0287581675 
1000.0000000000 0.0100397830 0.0309973419 0.0064460654 0.0073518335 0.0068792169 0.0111041233 0.0507830874 0.0275873106 
1389.0000000000 0.0083460292 0.0264337233 0.0054611514 0.0061049216 0.0057706409 0.0094225168 0.0498991011 0.0267227173 
1931.0000000000 0.0071052527 0.0225088797 0.0046243131 0.0050822276 0.0048454336 0.0079919227 0.0492602325 0.0260857009 
2683.0000000000 0.0059597919 0.0190738664 0.0039163140 0.0042426817 0.0040744856 0.0067803105 0.0488008075 0.0256203686 
3728.0000000000 0.0049580949 0.0162073487 0.0033160724 0.0035489520 0.0034292726 0.0057522078 0.0484698432 0.0252809786 
5179.0000000000 0.0041963598 0.0137755457 0.0028074734 0.0029738423 0.0028885305 0.0048804361 0.0482316293 0.0250343594 
7197.0000000000 0.0035291779 0.0117166699 0.0023758276 0.0024947388 0.0024338570 0.0041401146 0.0480599443 0.0248553269 
10000.0000000000 0.0029746735 0.0099360921 0.0020099728 0.0020950293 0.0020515298 0.0035123098 0.0479364021 0.0247257991 
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  


==> alcperiodic.txt <==
idx y_exact y_bound y_ov y_uc y_lc y_S yE1 yE2 
1.0000000000 0.9176619192 0.9189360668 0.4038649846 0.9226844072 0.9197616938 1.2741529841 0.9189360668 0.9189360668 
1.0000000000 0.9215640861 0.9189360668 0.4038649846 0.9226844072 0.9197616938 1.2741529841 0.9189360668 0.9189360668 
2.0000000000 0.8555537532 0.9018356710 0.2662594533 0.8532972427 0.8425507234 0.8407816608 0.9018356710 0.8828818118 
3.0000000000 0.7767664850 0.8761850774 0.2019165484 0.7908071512 0.7686135082 0.6379565263 0.8761850774 0.8572804624 
4.0000000000 0.7198268515 0.8473141564 0.1639654370 0.7343484897 0.6982050805 0.5182789849 0.8473141564 0.8325827433 
5.0000000000 0.6600756302 0.8176768888 0.1387019368 0.6831894325 0.6315822393 0.4385963349 0.8176768888 0.8065927656 
7.0000000000 0.5455264326 0.7601050410 0.1068809696 0.5943686942 0.5106651538 0.3382193674 0.7601050410 0.7520351913 
10.0000000000 0.4333153987 0.6821933932 0.0803351392 0.4879256845 0.3628135878 0.2544789216 0.6821933932 0.6721724853 
14.0000000000 0.3134295884 0.5943711003 0.0609237970 0.3821616661 0.2283140270 0.1932478766 0.5943711003 0.5783119347 
19.0000000000 0.2163885593 0.5057732634 0.0471578506 0.2889762280 0.1370727046 0.1498293890 0.5057732634 0.4816347310 
27.0000000000 0.1226325259 0.3998813806 0.0349434451 0.1943250430 0.0758939518 0.1113101262 0.3998813806 0.3644827855 
37.0000000000 0.0658160014 0.3091013852 0.0266033337 0.1272301498 0.0470116440 0.0850129722 0.3091013852 0.2637636306 
52.0000000000 0.0405477396 0.2239832311 0.0197463239 0.0760264427 0.0296682375 0.0633952054 0.2239832311 0.1712833580 
72.0000000000 0.0243221943 0.1604822786 0.0148056266 0.0451972752 0.0199190951 0.0478205260 0.1604822786 0.1065356171 
100.0000000000 0.0143479042 0.1151690272 0.0110430226 0.0268759018 0.0137131696 0.0359599440 0.1151690272 0.0657507898 
139.0000000000 0.0097522659 0.0859757106 0.0082125191 0.0164067614 0.0096235969 0.0270367207 0.0859757106 0.0442345929 
193.0000000000 0.0068811942 0.0686445958 0.0061016514 0.0103891307 0.0068557474 0.0203800690 0.0686445958 0.0343447206 
268.0000000000 0.0049191685 0.0588675551 0.0045252523 0.0067975423 0.0049305849 0.0154053443 0.0588675551 0.0299366092 
373.0000000000 0.0035712812 0.0535241496 0.0033439621 0.0045580597 0.0035617135 0.0116722011 0.0535241496 0.0277557271 
518.0000000000 0.0025898353 0.0457626826 0.0024726107 0.0031307304 0.0025903374 0.0089112303 0.0507073916 0.0265011332 
720.0000000000 0.0018899413 0.0356786249 0.0018245723 0.0021835223 0.0018881896 0.0068481116 0.0492245617 0.0256927083 
1000.0000000000 0.0013817772 0.0282466677 0.0013458266 0.0015429875 0.0013802630 0.0053114877 0.0484531350 0.0251681456 
1389.0000000000 0.0010154340 0.0225939888 0.0009916134 0.0011003099 0.0010102446 0.0041591677 0.0480518160 0.0248391056 
1931.0000000000 0.0007408544 0.0177306656 0.0007293548 0.0007893340 0.0007394197 0.0032876419 0.0478430760 0.0246422330 
2683.0000000000 0.0005420149 0.0141044647 0.0005362780 0.0005694547 0.0005417100 0.0026252365 0.0477351164 0.0245298240 
3728.0000000000 0.0003978068 0.0111720006 0.0003939907 0.0004123518 0.0003969231 0.0021146712 0.0476791703 0.0244672983 
5179.0000000000 0.0002912391 0.0089304179 0.0002893009 0.0002994664 0.0002908824 0.0017160832 0.0476502011 0.0244330466 
7197.0000000000 0.0002135328 0.0071156682 0.0002122258 0.0002178483 0.0002130742 0.0014002975 0.0476351798 0.0244143198 
10000.0000000000 0.0001564267 0.0056855391 0.0001556084 0.0001587166 0.0001560659 0.0011476151 0.0476274035 0.0244040444 
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  


==> alcrationalquadratic.txt <==
idx y_exact y_bound y_ov y_uc y_lc y_S yE1 yE2 
1.0000000000 0.4719762884 0.4827308362 0.1448163322 0.6341439592 0.5719711368 0.6423289072 0.4827308362 0.4827308362 
1.0000000000 0.4923315997 0.4827308362 0.1448163322 0.6341439592 0.5719711368 0.6423289072 0.4827308362 0.4827308362 
2.0000000000 0.3305745371 0.3269019523 0.0892775433 0.4423487086 0.3280196792 0.4183406628 0.3269019523 0.3100933801 
3.0000000000 0.2431364349 0.2428449124 0.0663448672 0.3284910521 0.2043828738 0.3219556229 0.2428449124 0.2184299385 
4.0000000000 0.1652695899 0.1916357475 0.0534564152 0.2546703715 0.1397710278 0.2664942201 0.1916357475 0.1637307863 
5.0000000000 0.1191574109 0.1580039220 0.0450851598 0.2037955159 0.1032725792 0.2298958722 0.1580039220 0.1286196774 
7.0000000000 0.0883079370 0.1179556237 0.0347287868 0.1398691414 0.0661088543 0.1839044905 0.1179556237 0.0881937572 
10.0000000000 0.0560585782 0.0886091830 0.0262052259 0.0896973423 0.0424348859 0.1453421289 0.0886091830 0.0601748409 
14.0000000000 0.0348367245 0.0710027837 0.0200078425 0.0573821063 0.0287841885 0.1167607439 0.0710027837 0.0444857521 
19.0000000000 0.0231901093 0.0611785988 0.0156125048 0.0379850661 0.0206757776 0.0960803836 0.0611785988 0.0362849538 
27.0000000000 0.0157540647 0.0546415293 0.0116965402 0.0238392041 0.0144070836 0.0772070908 0.0546415293 0.0310618109 
37.0000000000 0.0112546041 0.0491293422 0.0090032227 0.0159776280 0.0105595501 0.0638357290 0.0514389652 0.0284864146 
52.0000000000 0.0078418074 0.0375107527 0.0067679864 0.0106039530 0.0076259872 0.0523388388 0.0495744367 0.0268679471 
72.0000000000 0.0056096990 0.0302586405 0.0051392111 0.0073141268 0.0056257308 0.0435803861 0.0486432640 0.0259397084 
100.0000000000 0.0041210973 0.0238290405 0.0038836096 0.0051159702 0.0041582117 0.0364526793 0.0481506136 0.0253597908 
139.0000000000 0.0030860852 0.0188238081 0.0029266841 0.0036268856 0.0030814294 0.0306429624 0.0478941163 0.0250001739 
193.0000000000 0.0023131138 0.0149874173 0.0022033766 0.0026031778 0.0022906605 0.0258814701 0.0477616285 0.0247789690 
268.0000000000 0.0017371011 0.0120033549 0.0016557690 0.0018844690 0.0017049283 0.0219213602 0.0476929356 0.0246419520 
373.0000000000 0.0012612205 0.0095438705 0.0012397044 0.0013701560 0.0012672364 0.0185774308 0.0476571650 0.0245557242 
518.0000000000 0.0009503744 0.0076108014 0.0009285351 0.0010032418 0.0009439826 0.0157739120 0.0476388006 0.0245012875 
720.0000000000 0.0007044053 0.0060864814 0.0006939254 0.0007366276 0.0007025620 0.0133911005 0.0476292672 0.0244658601 
1000.0000000000 0.0005250044 0.0048678880 0.0005182464 0.0005426647 0.0005230704 0.0113721135 0.0476243436 0.0244424616 
1389.0000000000 0.0003881611 0.0039093752 0.0003865289 0.0004004718 0.0003892183 0.0096555084 0.0476217919 0.0244266789 
1931.0000000000 0.0002871439 0.0031178002 0.0002877269 0.0002956640 0.0002892167 0.0081928575 0.0476204673 0.0244158496 
2683.0000000000 0.0002161312 0.0025013778 0.0002140542 0.0002185688 0.0002148824 0.0069524659 0.0476197829 0.0244083609 
3728.0000000000 0.0001591648 0.0020038930 0.0001590794 0.0001616423 0.0001595347 0.0058988976 0.0476194284 0.0244031209 
5179.0000000000 0.0001181757 0.0016099342 0.0001181331 0.0001195858 0.0001183838 0.0050049042 0.0476192449 0.0243994294 
7197.0000000000 0.0000871555 0.0012906825 0.0000876233 0.0000884446 0.0000877630 0.0042453491 0.0476191498 0.0243968104 
10000.0000000000 0.0000652600 0.0010342018 0.0000649459 0.0000654095 0.0000650202 0.0036010308 0.0476191005 0.0243949474 
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  


==> alcsquaredexponential.txt <==
idx y_exact y_bound y_ov y_uc y_lc y_S yE1 yE2 
1.0000000000 0.5751552749 0.5792988485 0.1119098519 0.9199281085 0.7842237328 0.1516715561 0.5792988485 0.5792988485 
1.0000000000 0.5555385285 0.5792988485 0.1119098519 0.9199281085 0.7842237328 0.1516715561 0.5792988485 0.5792988485 
2.0000000000 0.3377836524 0.3878611643 0.0621583147 0.5841096932 0.3042776216 0.0881480686 0.3878611643 0.3671738481 
3.0000000000 0.2044106116 0.2820583487 0.0435881488 0.3870217284 0.1302896249 0.0631705815 0.2820583487 0.2498054406 
4.0000000000 0.1686036919 0.2176813912 0.0337194546 0.2665929301 0.0756249851 0.0495873210 0.2176813912 0.1803020015 
5.0000000000 0.1180615103 0.1758423353 0.0275585195 0.1906500524 0.0521393982 0.0408977968 0.1758423353 0.1368577592 
7.0000000000 0.0584664159 0.1270052071 0.0202514720 0.1080784405 0.0316990682 0.0306096009 0.1270052071 0.0891825555 
10.0000000000 0.0373635657 0.0924157932 0.0145504374 0.0566062047 0.0198343179 0.0224024089 0.0924157932 0.0586815126 
14.0000000000 0.0239102867 0.0724700183 0.0106252807 0.0307865937 0.0132347579 0.0166255815 0.0724700183 0.0430378649 
19.0000000000 0.0158806261 0.0617340579 0.0079796361 0.0182606193 0.0093754623 0.0126500725 0.0617340579 0.0353882339 
27.0000000000 0.0112925039 0.0548048036 0.0057396361 0.0105472386 0.0064284996 0.0092129529 0.0548048036 0.0306711427 
37.0000000000 0.0078839323 0.0500855101 0.0042749777 0.0067593410 0.0046446854 0.0069191626 0.0514894612 0.0283318033 
52.0000000000 0.0055301571 0.0378004507 0.0031142022 0.0043608049 0.0033049923 0.0050691319 0.0495878881 0.0268190483 
72.0000000000 0.0038997152 0.0305031136 0.0023035680 0.0029618005 0.0024059040 0.0037586945 0.0486469400 0.0259252076 
100.0000000000 0.0028956103 0.0239009195 0.0017007169 0.0020523785 0.0017557581 0.0027752417 0.0481515902 0.0253558777 
139.0000000000 0.0021775400 0.0188724000 0.0012548537 0.0014452069 0.0012846126 0.0020450039 0.0478943734 0.0249991717 
193.0000000000 0.0015297061 0.0150143657 0.0009259502 0.0010303123 0.0009421322 0.0015067192 0.0477616964 0.0247787152 
268.0000000000 0.0011339033 0.0120162158 0.0006819056 0.0007394937 0.0006907048 0.0011088990 0.0476929536 0.0246418872 
373.0000000000 0.0008341394 0.0095529520 0.0004997974 0.0005315313 0.0005045522 0.0008135998 0.0476571697 0.0245557076 
518.0000000000 0.0006136320 0.0076162012 0.0003660115 0.0003835618 0.0003685806 0.0005976537 0.0476388019 0.0245012831 
720.0000000000 0.0004588831 0.0060902712 0.0002670503 0.0002767180 0.0002684214 0.0004383159 0.0476292675 0.0244658589 
1000.0000000000 0.0003242127 0.0048700414 0.0001944994 0.0001998141 0.0001952276 0.0003214589 0.0476243437 0.0244424612 
1389.0000000000 0.0002404520 0.0039104706 0.0001413609 0.0001442712 0.0001417498 0.0002355806 0.0476217920 0.0244266788 
1931.0000000000 0.0001789809 0.0031185160 0.0001025023 0.0001040878 0.0001027053 0.0001723950 0.0476204673 0.0244158496 
2683.0000000000 0.0001293875 0.0025018225 0.0000742997 0.0000751615 0.0000744066 0.0001261498 0.0476197829 0.0244083609 
3728.0000000000 0.0000968613 0.0020041901 0.0000538375 0.0000543046 0.0000538899 0.0000922565 0.0476194284 0.0244031209 
5179.0000000000 0.0000704732 0.0016100877 0.0000390273 0.0000392800 0.0000390559 0.0000674479 0.0476192449 0.0243994294 
7197.0000000000 0.0000528106 0.0012907857 0.0000283043 0.0000284407 0.0000283143 0.0000492725 0.0476191498 0.0243968104 
10000.0000000000 0.0000378315 0.0010342751 0.0000205563 0.0000206299 0.0000205621 0.0000359833 0.0476191005 0.0243949474 
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  


==> var_uniform_exponential.txt <==
idx sig_bm sig_m sig_bm_gen sig_ba 
1.0000000000 0.7767097946 0.3794902695 0.8130769231 0.4541794979 
1.0000000000 0.7767097946 0.3794902695 0.8130769231 0.4541794979 
2.0000000000 0.7237789037 0.2579052956 0.7565270456 0.3586337625 
3.0000000000 0.6355215786 0.1944154170 0.6712889186 0.3086331626 
4.0000000000 0.5887102645 0.1561565443 0.6239583333 0.2761300656 
5.0000000000 0.5823658532 0.1472341115 0.6147096166 0.2526678952 
7.0000000000 0.6588248675 0.1215332736 0.6814824841 0.2201787657 
10.0000000000 0.5692486070 0.0928772473 0.5933025265 0.1894467762 
14.0000000000 0.5650094032 0.0758038041 0.5856583703 0.1637918131 
19.0000000000 0.5575695592 0.0646414137 0.5758443934 0.1431355275 
27.0000000000 0.3793335274 0.0510454602 0.4008264736 0.1222228370 
37.0000000000 0.2808463618 0.0434870982 0.3023646388 0.1058442802 
52.0000000000 0.2653449668 0.0353529975 0.2842427894 0.0904218247 
72.0000000000 0.2181127462 0.0299035097 0.2352142058 0.0776449126 
100.0000000000 0.2075784891 0.0252251696 0.2224584789 0.0664774540 
139.0000000000 0.2498588338 0.0221054732 0.2618621735 0.0568204275 
193.0000000000 0.1021127860 0.0171823510 0.1143939217 0.0485370833 
268.0000000000 0.0426883530 0.0142343562 0.0539280886 0.0414199195 
373.0000000000 0.0370764762 0.0122322875 0.0467082512 0.0352778817 
518.0000000000 0.0298197763 0.0101871382 0.0381120986 0.0300574136 
720.0000000000 0.0242874313 0.0085525161 0.0313980859 0.0255830391 
1000.0000000000 0.0214171401 0.0071220068 0.0274843948 0.0217717442 
1389.0000000000 0.0179507185 0.0061024735 0.0231336998 0.0185193928 
1931.0000000000 0.0157821200 0.0050706239 0.0201963240 0.0157402352 
2683.0000000000 0.0134078893 0.0043073441 0.0171700735 0.0133775405 
3728.0000000000 0.0120202739 0.0037330673 0.0152203833 0.0113661942 
5179.0000000000 0.0100761191 0.0031327494 0.0128014991 0.0096559683 
7197.0000000000 0.0083180452 0.0026355179 0.0106379260 0.0082001914 
10000.0000000000 0.0073089746 0.0022495569 0.0092808650 0.0069631854 
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          


==> var_uniform_neuralnetwork.txt <==
idx sig_m sig_bm_gen 
1.0000000000 0.0930228921 0.4013087425 
1.0000000000 0.0930228921 0.4013087425 
2.0000000000 0.0520216344 0.3373080803 
3.0000000000 0.0345255356 0.3394874563 
4.0000000000 0.0258176764 0.3633515658 
5.0000000000 0.0204077733 0.3306596949 
7.0000000000 0.0149339647 0.2776867460 
10.0000000000 0.0106483800 0.2355801726 
14.0000000000 0.0076929706 0.2259108586 
19.0000000000 0.0056493220 0.2150502836 
27.0000000000 0.0039990610 0.2129410783 
37.0000000000 0.0029301008 0.1559701363 
52.0000000000 0.0020957184 0.2038430966 
72.0000000000 0.0015331207 0.2006527337 
100.0000000000 0.0011165959 0.1040198566 
139.0000000000 0.0008179700 0.0867247488 
193.0000000000 0.0006038318 0.0924142060 
268.0000000000 0.0004485367 0.0696239924 
373.0000000000 0.0003338502 0.0645471944 
518.0000000000 0.0002516676 0.0621383818 
720.0000000000 0.0001905357 0.0331486723 
1000.0000000000 0.0001457964 0.0304891857 
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      


==> var_uniform_polynomial.txt <==
idx sig_m sig_bm_gen 
1.0000000000 0.2327606359 0.9567647059 
1.0000000000 0.2327606359 0.9567647059 
2.0000000000 0.0302015999 0.8778290565 
3.0000000000 0.0138965623 0.8565243625 
4.0000000000 0.0110060736 0.8429327050 
5.0000000000 0.0086802268 0.8072050355 
7.0000000000 0.0057374561 0.7002840160 
10.0000000000 0.0041995277 0.6772674228 
14.0000000000 0.0029826116 0.5930629967 
19.0000000000 0.0022015375 0.5367218507 
27.0000000000 0.0014769454 0.6232445702 
37.0000000000 0.0010246294 0.5382264825 
52.0000000000 0.0007177264 0.3623339465 
72.0000000000 0.0005247783 0.3860245368 
100.0000000000 0.0003820452 0.3256089601 
139.0000000000 0.0002847593 0.3138800530 
193.0000000000 0.0002083097 0.1290780724 
268.0000000000 0.0001525720 0.1545836808 
373.0000000000 0.0001092431 0.1377468499 
518.0000000000 0.0000789087 0.0818995547 
720.0000000000 0.0000569622 0.0658875228 
1000.0000000000 0.0000410761 0.0520945335 
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      


==> var_uniform_squaredexponential.txt <==
idx sig_bm sig_m sig_bm_gen sig_ba 
1.0000000000 0.7749886741 0.1632469211 0.8193793023 0.3399667775 
1.0000000000 0.7749886741 0.1632469211 0.8193793023 0.3399667775 
2.0000000000 0.8193236008 0.0785898219 0.8485243934 0.2443079003 
3.0000000000 0.7285807166 0.0532086233 0.7675062957 0.1976586948 
4.0000000000 0.6830783850 0.0368388808 0.7247877633 0.1688764402 
5.0000000000 0.6354480188 0.0292502058 0.6804260440 0.1489428381 
7.0000000000 0.5394532742 0.0208597357 0.5909831377 0.1226133360 
10.0000000000 0.6299002959 0.0140956327 0.6670837289 0.0991890352 
14.0000000000 0.3531603168 0.0107004637 0.4116731951 0.0808382815 
19.0000000000 0.2602468788 0.0082541897 0.3211007994 0.0669249863 
27.0000000000 0.1967965686 0.0060823756 0.2565465179 0.0536836259 
37.0000000000 0.1457242349 0.0046119282 0.2033712804 0.0439511009 
52.0000000000 0.0903044490 0.0034091184 0.1456210370 0.0353387715 
72.0000000000 0.0787140321 0.0026081892 0.1294978322 0.0286402684 
100.0000000000 0.0728473804 0.0019744171 0.1189842496 0.0231350778 
139.0000000000 0.0266789226 0.0014794990 0.0701933665 0.0186583880 
193.0000000000 0.0185533955 0.0011130742 0.0581690410 0.0150456233 
268.0000000000 0.0139903306 0.0008215273 0.0498539215 0.0121232722 
373.0000000000 0.0110833894 0.0005970910 0.0434350984 0.0097482405 
518.0000000000 0.0085523861 0.0004351994 0.0377324690 0.0078462592 
720.0000000000 0.0066210031 0.0003180470 0.0329024201 0.0063093783 
1000.0000000000 0.0053672508 0.0002307702 0.0290145650 0.0050746219 
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          


==> var_vanishing_exponential.txt <==
idx sig_bm sig_m sig_bm_gen sig_ba 
1.0000000000 0.6655641444 0.4749576334 0.8809523810 0.6655641444 
1.0000000000 0.6655641444 0.4749576334 0.8809523810 0.6655641444 
2.0000000000 0.6408099233 0.3819927216 0.8341057454 0.5746283033 
3.0000000000 0.6024451287 0.3120577913 0.7941527250 0.5230370237 
4.0000000000 0.5517949540 0.2686638396 0.7515401328 0.4877171335 
5.0000000000 0.5525819169 0.2540790502 0.7410695694 0.4612110070 
7.0000000000 0.4687567167 0.2226321377 0.6726415262 0.4228879370 
10.0000000000 0.4571831089 0.1922449349 0.6477222124 0.3845948399 
14.0000000000 0.4297799041 0.1738505465 0.6121003227 0.3507789792 
19.0000000000 0.4057686084 0.1588027389 0.5803049163 0.3220642026 
27.0000000000 0.4131855536 0.1452970477 0.5695658519 0.2913426599 
37.0000000000 0.3582924883 0.1263237344 0.5144765407 0.2658675078 
52.0000000000 0.2978959099 0.1071462718 0.4531838328 0.2404798392 
72.0000000000 0.2740014259 0.0944403360 0.4206908646 0.2181843519 
100.0000000000 0.2153438671 0.0831632677 0.3594366560 0.1975408421 
139.0000000000 0.1944819814 0.0732568826 0.3290346124 0.1786173305 
193.0000000000 0.1742575773 0.0656585786 0.2997561544 0.1614073811 
268.0000000000 0.1598627964 0.0577870825 0.2754419088 0.1457286290 
373.0000000000 0.1438725915 0.0501399549 0.2506129824 0.1313783821 
518.0000000000 0.1272107372 0.0421954572 0.2260031845 0.1184422001 
720.0000000000 0.1148063914 0.0375767006 0.2054035949 0.1066851805 
1000.0000000000 0.1033934505 0.0334520031 0.1863363498 0.0960665154 
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          


==> var_vanishing_neuralnetwork.txt <==
idx sig_m sig_bm_gen 
1.0000000000 0.0596011149 0.1021879651 
1.0000000000 0.0596011149 0.1021879651 
2.0000000000 0.0386440270 0.0940585567 
3.0000000000 0.0286845430 0.0941713032 
4.0000000000 0.0205973920 0.0919620173 
5.0000000000 0.0166435147 0.0884309337 
7.0000000000 0.0129439500 0.0865056449 
10.0000000000 0.0090778033 0.0825094078 
14.0000000000 0.0067228543 0.0752807112 
19.0000000000 0.0050890180 0.0649495024 
27.0000000000 0.0036094832 0.0603257948 
37.0000000000 0.0026333341 0.0555442289 
52.0000000000 0.0019232123 0.0560871183 
72.0000000000 0.0014059485 0.0502207147 
100.0000000000 0.0010316796 0.0453938258 
139.0000000000 0.0007577380 0.0392007707 
193.0000000000 0.0005614227 0.0367579380 
268.0000000000 0.0004161128 0.0341364926 
373.0000000000 0.0003087428 0.0313505314 
518.0000000000 0.0002301391 0.0290557430 
720.0000000000 0.0001712509 0.0264043904 
1000.0000000000 0.0001277004 0.0236276843 
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      


==> var_vanishing_polynomial.txt <==
idx sig_m sig_bm_gen 
1.0000000000 0.3721321595 0.9390243902 
1.0000000000 0.3721321595 0.9390243902 
2.0000000000 0.1122218248 0.9905897571 
3.0000000000 0.0328625485 0.9995423339 
4.0000000000 0.0105086326 0.9991275032 
5.0000000000 0.0084073182 0.9954532204 
7.0000000000 0.0051842139 0.9840487352 
10.0000000000 0.0034854690 0.9679810121 
14.0000000000 0.0023037032 0.9409498711 
19.0000000000 0.0016317468 0.9162871911 
27.0000000000 0.0011771979 0.8899418444 
37.0000000000 0.0008401640 0.8441529525 
52.0000000000 0.0006028997 0.8148702028 
72.0000000000 0.0004480382 0.7894930161 
100.0000000000 0.0003164417 0.7272409488 
139.0000000000 0.0002310980 0.6861742133 
193.0000000000 0.0001652158 0.6446677481 
268.0000000000 0.0001203443 0.6031323033 
373.0000000000 0.0000867480 0.5626284899 
518.0000000000 0.0000614693 0.5240321303 
720.0000000000 0.0000441535 0.4859030670 
1000.0000000000 0.0000316972 0.4486916207 
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      


==> var_vanishing_squaredexponential.txt <==
idx sig_bm sig_m sig_bm_gen sig_ba 
1.0000000000 0.2919992881 0.2021414606 0.7155402994 0.2919992881 
1.0000000000 0.2919992881 0.2021414606 0.7155402994 0.2919992881 
2.0000000000 0.3706179452 0.1152138959 0.7181505193 0.2090625373 
3.0000000000 0.2691816220 0.0680760956 0.6509529015 0.1707815913 
4.0000000000 0.2098132816 0.0513997857 0.6065736761 0.1476386229 
5.0000000000 0.1918297088 0.0354198792 0.5856125028 0.1317467829 
7.0000000000 0.1791672851 0.0267122541 0.5591073946 0.1108257557 
10.0000000000 0.1090875282 0.0187724801 0.5008521972 0.0921566811 
14.0000000000 0.0900024800 0.0141302845 0.4699653773 0.0773796205 
19.0000000000 0.0778212979 0.0112325731 0.4441970250 0.0660033319 
27.0000000000 0.0690059150 0.0088353608 0.4172614648 0.0549521346 
37.0000000000 0.0588460799 0.0071616832 0.3922707819 0.0466215828 
52.0000000000 0.0519926887 0.0054852891 0.3678737523 0.0390372262 
72.0000000000 0.0433292980 0.0043257630 0.3438241533 0.0329454613 
100.0000000000 0.0350497196 0.0033327968 0.3202766666 0.0277645664 
139.0000000000 0.0296604442 0.0025148575 0.2989512067 0.0233939338 
193.0000000000 0.0251203789 0.0018752113 0.2788504975 0.0197275665 
268.0000000000 0.0208899210 0.0013998921 0.2596132306 0.0166397745 
373.0000000000 0.0175664699 0.0010357364 0.2415611412 0.0140227662 
518.0000000000 0.0150633524 0.0007661789 0.2248968441 0.0118343475 
720.0000000000 0.0128376253 0.0005613901 0.2091216730 0.0099859472 
1000.0000000000 0.0109448469 0.0004089890 0.1943469802 0.0084321259 
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          

